Imaging-anchored multiomics in cardiovascular disease: integrating cardiac imaging, bulk, single-cell, and spatial transcriptomics

Cardiovascular disease arises from interactions between inherited risk, molecular programmes, and tissue-scale remodelling that are observed clinically through imaging. Cardiac MRI (CMR), computed tomography (CT), and echocardiography are integral to routine cardiovascular care, while bulk RNA sequencing, single-cell RNA sequencing, and spatial transcriptomics are providing increasingly detailed molecular characterization of cardiac tissue. Yet, these imaging and molecular data are still analysed in largely separate pipelines. This review examines joint representations that link cardiac imaging phenotypes to transcriptomic and spatially resolved molecular states. An imaging-anchored perspective is adopted in which echocardiography, CMR, and CT define a spatial phenotype of the heart, and bulk, single-cell and spatial transcriptomics provide cell-type- and location-specific molecular context. We define the representation requirements of each modality, compare multimodal fusion strategies, and synthesize integrative pipelines for radiogenomics, spatial alignment, and image-based gene-expression prediction, together with their validation requirements, limitations, and failure modes. Spatial multiomic maps of human myocardium and atherosclerotic plaque, together with single-cell, spatial, and multimodal medical foundation models, are advancing imaging-anchored multiomics; however, cost, scalability, and tissue availability remain substantial barriers to large-scale cardiovascular translation.

==> BIB_Review_Bioinformatics_MinhLe_UPDATED/QA/verification.json <==
{
  "pages": 23,
  "page_size_points": [
    0.0,
    0.0,
    595.280029296875,
    782.3599853515625
  ],
  "references": 128,
  "undefined_citation_keys": [],
  "unmatched_body_paragraphs": [],
  "abstract_matches": true,
  "headings_missing": [],
  "extracted_reference_entries": 128,
  "reference_text_differences": [],
  "unmatched_table_cells": [],
  "overfull_boxes": 0,
  "missing_characters": 0,
  "images": [
    {
      "figure": 1,
      "size": [
        6000,
        3576
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    },
    {
      "figure": 2,
      "size": [
        6000,
        3302
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    },
    {
      "figure": 3,
      "size": [
        6000,
        2744
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    },
    {
      "figure": 4,
      "size": [
        6000,
        2024
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    }
  ],
  "figures_embedded": [
    {
      "page": 4,
      "dimensions": [
        [
          6000,
          3576
        ]
      ]
    },
    {
      "page": 8,
      "dimensions": [
        [
          6000,
          3302
        ]
      ]
    },
    {
      "page": 14,
      "dimensions": [
        [
          6000,
          2744
        ]
      ]
    },
    {
      "page": 19,
      "dimensions": [
        [
          6000,
          2024
        ]
      ]
    }
  ]
}

==> BIB_Review_Bioinformatics_MinhLe_UPDATED/QA/visual-review.txt <==
SECOND VISUAL REVIEW - 14 OCTOBER 2026

Scope: compiled 23-page article, including four replacement figures, five
tables, front matter, captions, and 128 numbered references.

All pages were rendered with Poppler at 130 dpi and visually reviewed in page
montages, with additional full-page inspection of selected pages. No clipping,
overlapping text, or missing figure content was found. Headings, running headers,
page numbers, and margins are consistent. Figures retain their supplied pixel
dimensions. Tables 1 and 5 are dense but readable; this is not a large-type layout.

Five spaces immediately before body-text citations were changed to nonbreaking
spaces to keep citations with their preceding word. These affect citations 77,
103, 44/45/108, 116, and 115. No article wording or image content was changed.
No isolated citation-only lines remain outside table cells in the checked PDF.

After recompilation, automated checks again confirmed 23 pages, 128 references,
matching abstract and normalized body/table/reference text, no undefined
citation keys, no missing characters, and no overfull boxes. See verification.json.

Overall assessment: visually consistent and suitable to share as an editable
reconstruction. Some whitespace and justification differ from the publisher's
PDF. This review is not a scientific validation or a publisher preflight approval.
The source and color-profile caveats in README.txt still apply.


==> BIB_Review_Bioinformatics_MinhLe_UPDATED/README.txt <==
UPDATED LATEX PACKAGE: IMAGING-ANCHORED MULTIOMICS IN CARDIOVASCULAR DISEASE
Prepared 14 October 2026

START HERE
Open oup-authoring-template.pdf for the compiled 23-page article.
The main editable source is oup-authoring-template.tex.
This folder is self-contained. The original Desktop package was not modified.

COMPILATION
Use XeLaTeX, not pdfLaTeX. On Overleaf, select XeLaTeX as the compiler and
oup-authoring-template.tex as the main document. Compile twice, or let latexmk
resolve references. Alternatively, run Tectonic or ./build.sh in this folder.
Fonts and their licenses are included; no system-font installation is needed.
BibTeX is not required: the published reference list is maintained directly in
published-references.tex so that its 128 numbers remain stable.

FILE MAP
oup-authoring-template.tex   Main article and section order
oup-authoring-template.cls   Unmodified OUP class from the original package
publication-style.sty       Typography and page-layout adjustments
frontmatter.tex             Title, authors, affiliations, correspondence, abstract
key-points.tex              Published Key Points box
published-references.tex    Editable published bibliography, original citation keys
tables/table-1.tex ... -5   All five tables, editable as LaTeX text
figures/figure-1.tex ... -4 Figure includes, captions, and labels
Fig/figure_1.jpg ... _4.jpg The four supplied replacement renderings
fonts/                     Bundled Noto and Oswald fonts, with license files
QA/verification.json       Automated content, citation, and image checks
QA/visual-review.txt       Findings from the second visual review

WHAT WAS UPDATED
The supplied bbag365 (1).pdf was used as the text reference. Updates include the
published title/abstract, author-affiliation numbering and addresses, main text,
section order, five tables, figure captions, Key Points, declarations, and all
128 references. Tables 1 and 2 now follow the published order. The broken old
Figure 3 filename and duplicate/outdated material from the earlier draft have
been removed. Old unused EPS files and stale bibliography/build outputs are not
included in this clean package; they remain available in the original folder.

Each new JPEG was copied unchanged from Figures 2, using slide 1 as Figure 1,
slide 2 as Figure 2, and so on. All are 6000 pixels wide and retain their original
600 dpi metadata. The PDF embeds the original pixel dimensions, without reducing
the figures to preview resolution.

VERIFICATION
Successfully compiled from a clean copy using Tectonic 0.17.0.
23 pages; 4 figures; 5 tables; 128 numbered references.
Normalized text checks found no missing body paragraphs or headings, no changed
reference wording, and no unmatched table cells. The abstract also matches.
Checks normalize whitespace, line-end hyphenation, punctuation, and PDF accent
extraction artifacts; they are not an independent scientific fact-check.
No undefined citations, missing characters, or overfull boxes were reported.
Page montages and full-size views of key pages were visually checked.
Second visual pass: all 23 pages were re-rendered and checked. Five isolated
body-text citation lines were fixed using nonbreaking spaces, without changing
the article wording. No clipping or overlapping text was found. Tables 1 and 5
remain dense but readable; see QA/visual-review.txt for details.
Figures appear on pages 4, 8, 14, and 19; Tables 1/2 on page 3, Table 3 on page 9,
Table 4 on page 11, and Table 5 on page 13, matching the supplied PDF's float pages.

LIMITS AND SOURCE NOTES
This is an editable reconstruction, not the publisher's production source.
Line breaks, some spacing, and text pagination differ slightly. The OXFORD logo
has not been reproduced. The supplied PDF's placeholder "Published: 00 Month
0000" was omitted rather than replaced with an invented publication date.

The published scientific wording was retained rather than independently revised.
For example, reference 33 in the supplied PDF prints an apparently malformed DOI,
https://doi.org/10.1111/10.13026/4nqg-sb35. It is retained for fidelity to that PDF;
the original BibTeX file instead contains DOI 10.13026/4NQG-SB35. Confirm with the
publisher before treating that difference as a formal correction.

The Tectonic build emits nonfatal underfull-box warnings and warns that the JPEGs'
ICC v4.3 profiles are not embedded by its PDF backend. The original JPEG files
and their profiles are preserved in Fig/. For color-critical production, use
the supplied originals and the publisher's preferred color-management workflow.


==> BIB_Review_Bioinformatics_MinhLe_UPDATED/fonts/Noto-LICENSE.txt <==
Copyright 2018 The Noto Project Authors (github.com/googlei18n/noto-fonts)

This Font Software is licensed under the SIL Open Font License,
Version 1.1.

This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL

-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font
creation efforts of academic and linguistic communities, and to
provide a free and open framework in which fonts may be shared and
improved in partnership with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded,
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply to
any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software
components as distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to,
deleting, or substituting -- in part or in whole -- any of the
components of the Original Version, by changing formats or by porting
the Font Software to a new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed,
modify, redistribute, and sell modified and unmodified copies of the
Font Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components, in
Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the
corresponding Copyright Holder. This restriction only applies to the
primary font name as presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created using
the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> BIB_Review_Bioinformatics_MinhLe_UPDATED/fonts/Oswald-OFL.txt <==
Copyright 2016 The Oswald Project Authors (https://github.com/googlefonts/OswaldFont)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> QA/verification.json <==
{
  "pages": 23,
  "page_size_points": [
    0.0,
    0.0,
    595.280029296875,
    782.3599853515625
  ],
  "references": 128,
  "undefined_citation_keys": [],
  "unmatched_body_paragraphs": [],
  "abstract_matches": true,
  "headings_missing": [],
  "extracted_reference_entries": 128,
  "reference_text_differences": [],
  "unmatched_table_cells": [],
  "overfull_boxes": 0,
  "missing_characters": 0,
  "images": [
    {
      "figure": 1,
      "size": [
        6000,
        3576
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    },
    {
      "figure": 2,
      "size": [
        6000,
        3302
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    },
    {
      "figure": 3,
      "size": [
        6000,
        2744
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    },
    {
      "figure": 4,
      "size": [
        6000,
        2024
      ],
      "dpi": [
        600,
        600
      ],
      "identical_to_supplied": true
    }
  ],
  "figures_embedded": [
    {
      "page": 4,
      "dimensions": [
        [
          6000,
          3576
        ]
      ]
    },
    {
      "page": 8,
      "dimensions": [
        [
          6000,
          3302
        ]
      ]
    },
    {
      "page": 14,
      "dimensions": [
        [
          6000,
          2744
        ]
      ]
    },
    {
      "page": 19,
      "dimensions": [
        [
          6000,
          2024
        ]
      ]
    }
  ]
}

==> QA/visual-review.txt <==
SECOND VISUAL REVIEW - 14 OCTOBER 2026

Scope: compiled 23-page article, including four replacement figures, five
tables, front matter, captions, and 128 numbered references.

All pages were rendered with Poppler at 130 dpi and visually reviewed in page
montages, with additional full-page inspection of selected pages. No clipping,
overlapping text, or missing figure content was found. Headings, running headers,
page numbers, and margins are consistent. Figures retain their supplied pixel
dimensions. Tables 1 and 5 are dense but readable; this is not a large-type layout.

Five spaces immediately before body-text citations were changed to nonbreaking
spaces to keep citations with their preceding word. These affect citations 77,
103, 44/45/108, 116, and 115. No article wording or image content was changed.
No isolated citation-only lines remain outside table cells in the checked PDF.

After recompilation, automated checks again confirmed 23 pages, 128 references,
matching abstract and normalized body/table/reference text, no undefined
citation keys, no missing characters, and no overfull boxes. See verification.json.

Overall assessment: visually consistent and suitable to share as an editable
reconstruction. Some whitespace and justification differ from the publisher's
PDF. This review is not a scientific validation or a publisher preflight approval.
The source and color-profile caveats in README.txt still apply.


==> fonts/Noto-LICENSE.txt <==
Copyright 2018 The Noto Project Authors (github.com/googlei18n/noto-fonts)

This Font Software is licensed under the SIL Open Font License,
Version 1.1.

This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL

-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font
creation efforts of academic and linguistic communities, and to
provide a free and open framework in which fonts may be shared and
improved in partnership with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded,
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply to
any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software
components as distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to,
deleting, or substituting -- in part or in whole -- any of the
components of the Original Version, by changing formats or by porting
the Font Software to a new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed,
modify, redistribute, and sell modified and unmodified copies of the
Font Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components, in
Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the
corresponding Copyright Holder. This restriction only applies to the
primary font name as presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created using
the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> fonts/Oswald-OFL.txt <==
Copyright 2016 The Oswald Project Authors (https://github.com/googlefonts/OswaldFont)

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
https://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.

